Joint Routing and STDMA-based Scheduling to Minimize Delays in Grid Wireless Sensor Networks

In this report, we study the issue of delay optimization and energy efficiency in grid wireless sensor networks (WSNs). We focus on STDMA (Spatial Reuse TDMA)) scheduling, where a predefined cycle is repeated, and where each node has fixed transmission opportunities during specific slots (defined by colors). We assume a STDMA algorithm that takes advantage of the regularity of grid topology to also provide a spatially periodic coloring ("tiling" of the same color pattern). In this setting, the key challenges are: 1) minimizing the average routing delay by ordering the slots in the cycle 2) being energy efficient. Our work follows two directions: first, the baseline performance is evaluated when nothing specific is done and the colors are randomly ordered in the STDMA cycle. Then, we propose a solution, ORCHID that deliberately constructs an efficient STDMA schedule. It proceeds in two steps. In the first step, ORCHID starts form a colored grid and builds a hierarchical routing based on these colors. In the second step, ORCHID builds a color ordering, by considering jointly both routing and scheduling so as to ensure that any node will reach a sink in a single STDMA cycle. We study the performance of these solutions by means of simulations and modeling. Results show the excellent performance of ORCHID in terms of delays and energy compared to a shortest path routing that uses the delay as a heuristic. We also present the adaptation of ORCHID to general networks under the SINR interference model.

==> figures/model-info-delay-vs-range.txt <==
n=3 m=11.7439380579 model=13.8561944902 ratio=1.17985929608
n=5 m=12.3611111261 model=13.9361944902 ratio=1.12742247424
n=10 m=13.3010031739 model=14.0261944902 ratio=1.0545215505
n=30 m=13.7346822476 model=14.0445278235 ratio=1.02255935524
n=100 m=13.7821833171 model=14.0473444902 ratio=1.01923941708
n=300 m=13.7955652884 model=14.0475111569 ratio=1.01826281585
n=1000 m=13.8441271987 model=14.0475349902 ratio=1.01469271328
n=3000 m=13.8349457145 model=14.0475371569 ratio=1.01536626502

